The Growth Path Is the Missing Half of Neural Networks

An artificial neuron computes and learns, but it does not live: the units of a network are fixed when it is designed, and every one of them is kept and paid for whether it is used or not. We give each neuron a second pathway. Beside its Task Path, the usual computation and gradient learning, a dual-pathway neuron has a Growth Path: a nutrient flows from the outputs back through the network, every layer receives the same fixed budget, and each unit is fed in proportion to how much the units above it use it. A well-fed unit divides and a starving unit dies. This allocation is not a separate analysis or pruning step: it runs throughout training and reads only activations and weights. The task is still learned from labels with the ordinary loss, and the training procedure gains no phase, no schedule and no target size. Because the budget is conserved, the competition is zero-sum and a single number sets the size of the network. Switched on in a pretrained network that is deployed on a narrower domain, the Growth Path shrinks the network while it keeps learning. With Adam the network ends 1.0 to 1.2 points more accurate on the domain than the same network trained ordinarily, at 24% to 60% of its compute, and at 12% of the compute it is still ahead; a random choice of the same number of units gives no gain. Letting starving pretrained units sleep instead of die keeps 1.2 to 4.6 points more of the rarely used content. Over 800 changing tasks a network with the Growth Path holds its accuracy while ordinary networks decline. With plain SGD the gains are smaller: at deployment the method trades compute against rarely used content, and on one of the two continual-learning streams it only ties networks of equal size. The experiments are small (three-layer perceptrons on MNIST-like data); what they show is that a conserved, loss-free second pathway can decide by itself which units a network needs.

==> fig/data/cost_adam_death.dat <==
budget rel common rare dc dcm dcp dr drm drp width
25 12.3814 94.4540 68.8785 0.5368 0.3248 0.3248 -3.5323 3.4629 3.4629 50.3000
35 16.8015 94.7273 71.4666 0.8100 0.3691 0.3691 -0.9442 3.5221 3.5221 69.6272
50 24.0199 94.9293 73.1727 1.0121 0.3191 0.3191 0.7619 3.4934 3.4934 100.4596
65 32.6597 95.0498 75.1570 1.1326 0.3503 0.3503 2.7463 2.9661 2.9661 132.0230
80 42.8390 95.0583 76.0327 1.1410 0.2983 0.2983 3.6220 3.3933 3.3933 163.9099
100 59.5937 95.0731 76.7137 1.1558 0.3987 0.3987 4.3030 3.1838 3.1838 210.7958


==> fig/data/cost_adam_dormancy.dat <==
budget rel common rare dc dcm dcp dr drm drp width
25 15.8866 94.5418 73.5024 0.6246 0.3408 0.3408 1.0917 2.6408 2.6408 61.3695
35 21.9070 94.7566 76.2574 0.8394 0.2937 0.2937 3.8466 2.5627 2.5627 84.5798
50 31.1002 94.9555 77.7858 1.0382 0.4056 0.4056 5.3750 3.1300 3.1300 116.1554
65 40.5045 95.0229 79.1316 1.1056 0.3985 0.3985 6.7208 2.9001 2.9001 146.7174
80 52.7723 95.0953 79.9634 1.1780 0.3278 0.3278 7.5527 3.6291 3.6291 181.4878
100 71.2656 95.1147 80.5320 1.1974 0.3312 0.3312 8.1212 3.0700 3.0700 226.8113


==> fig/data/cost_sgd_death.dat <==
budget rel common rare dc dcm dcp dr drm drp width
25 14.6196 95.2952 76.1615 -0.8514 0.0703 0.0703 -11.6744 1.1611 1.1611 54.6690
35 21.3914 95.7488 80.4704 -0.3979 0.1130 0.1130 -7.3655 0.8166 0.8166 79.4559
50 30.7917 96.0978 82.8675 -0.0488 0.1169 0.1169 -4.9684 0.5613 0.5613 113.7394
65 41.9639 96.2222 84.3846 0.0756 0.1311 0.1311 -3.4513 0.4718 0.4718 151.6512
80 57.2479 96.3469 85.4321 0.2003 0.0867 0.0867 -2.4038 0.4983 0.4983 199.9535
100 77.2354 96.4528 86.3163 0.3062 0.1485 0.1485 -1.5195 0.5058 0.5058 253.3160


==> fig/data/cost_sgd_dormancy.dat <==
budget rel common rare dc dcm dcp dr drm drp width
25 19.3009 95.5290 79.3145 -0.6176 0.0908 0.0908 -8.5213 0.5602 0.5602 62.2765
35 26.9244 95.9724 82.3669 -0.1742 0.1311 0.1311 -5.4690 0.3334 0.3334 90.6746
50 39.4597 96.1851 85.0638 0.0385 0.1330 0.1330 -2.7721 0.5936 0.5936 138.4286
65 50.9021 96.2519 86.2569 0.1052 0.0721 0.0721 -1.5790 0.5858 0.5858 179.5244
80 64.3028 96.3646 86.9556 0.2180 0.0842 0.0842 -0.8803 0.7246 0.7246 218.5911
100 84.7562 96.4589 87.5186 0.3122 0.1103 0.1103 -0.3173 0.4020 0.4020 269.1676


==> fig/data/long_adam_n300.dat <==
task growth final peak random start units
11 94.0407 93.7917 94.2226 93.7497 93.1485 1462.9
31 94.9320 94.3539 94.6131 94.2638 93.4790 1647.4
51 94.9793 94.2450 94.4870 94.1010 93.2915 1586.1
71 95.0199 94.1659 94.3853 93.9815 93.0185 1540.5
91 95.0359 93.9711 94.2393 93.9051 92.8765 1487.6
111 95.0670 93.8465 94.0964 93.8487 92.6533 1459.9
131 95.0742 93.7349 93.9753 93.8019 92.3928 1451.4
151 95.0968 93.6442 93.8812 93.7417 92.2614 1437.2
171 95.1004 93.5060 93.7242 93.6941 92.0192 1429.0
191 95.1132 93.3917 93.6092 93.6636 91.8214 1414.8
211 95.0871 93.2660 93.4901 93.6190 91.6846 1385.3
231 95.0970 93.1498 93.4273 93.5776 91.5367 1362.0
251 95.0957 93.0450 93.2611 93.5455 91.3532 1355.0
271 95.0871 92.9160 93.1442 93.4824 91.2066 1345.5
291 95.0884 92.7735 93.0042 93.4397 91.0478 1344.5
311 95.0939 92.6477 92.9020 93.4245 90.9200 1345.8
331 95.1074 92.5835 92.7965 93.3957 90.8451 1336.0
351 95.1435 92.5107 92.6851 93.3440 90.6909 1325.3
371 95.1253 92.4014 92.6370 93.3162 90.5614 1324.9
391 95.0804 92.3159 92.5150 93.2717 90.3954 1321.7
411 95.0728 92.2209 92.4273 93.2383 90.2822 1318.1
431 95.0888 92.1221 92.3450 93.2351 90.1268 1313.6
451 95.1179 92.0170 92.2621 93.1939 90.0942 1311.6
471 95.1638 91.9538 92.1704 93.1615 90.0046 1296.4
491 95.1333 91.8237 92.0192 93.1143 89.8233 1294.1
511 95.1305 91.7755 91.9839 93.1097 89.7260 1301.0
531 95.1414 91.7385 91.9115 93.0674 89.5782 1293.5
551 95.1391 91.6300 91.8192 93.0875 89.5489 1295.3
571 95.1315 91.5678 91.7441 93.0262 89.5103 1286.1
591 95.1348 91.4608 91.7077 92.9993 89.3528 1275.1
611 95.1185 91.4185 91.6208 92.9885 89.2584 1267.6
631 95.1312 91.3297 91.5884 92.9622 89.1168 1260.8
651 95.1184 91.1913 91.4875 92.9543 89.1197 1244.3
671 95.1260 91.1475 91.4479 92.9843 89.0930 1248.8
691 95.1173 91.1041 91.3862 92.9208 89.0263 1235.3
711 95.1459 91.0546 91.2988 92.8907 88.9679 1228.5
731 95.1488 90.9597 91.2200 92.8724 88.8409 1236.4
751 95.1470 90.9467 91.1728 92.8578 88.7251 1231.4
771 95.1130 90.8869 91.1049 92.8006 88.6197 1217.3
791 95.1610 90.9013 91.1213 92.8316 88.5496 1229.9


==> fig/data/long_sgd_n100.dat <==
task growth final peak random start units
11 91.3497 92.9471 93.4633 87.7308 90.5990 603.9
31 91.3551 93.4872 93.9256 85.2626 91.6374 1015.6
51 91.2531 93.0503 93.6025 84.4941 90.8385 1165.5
71 92.1106 92.7524 93.3492 84.3418 90.2560 1031.5
91 92.4746 92.5352 93.1872 84.3353 89.7833 1059.0
111 92.5900 92.2457 93.0439 84.3020 89.2664 1066.3
131 92.6124 92.1482 92.9153 84.4521 89.2071 1099.3
151 92.6772 92.0952 92.8033 84.3732 88.9068 1096.3
171 92.7474 91.9841 92.6897 84.3910 88.6275 1144.6
191 92.7864 91.9121 92.6323 84.4153 88.4182 1161.6
211 92.7861 91.7732 92.5471 84.4296 88.1365 1169.3
231 92.7895 91.7424 92.4808 84.5805 87.8051 1191.3
251 92.8316 91.6084 92.4350 84.6021 87.6002 1203.4
271 92.8647 91.4973 92.3640 84.4482 87.4744 1200.7
291 92.8559 91.4389 92.3361 84.3862 87.1669 1193.3
311 92.8968 91.3872 92.2652 84.3377 87.2147 1188.8
331 92.9173 91.3194 92.1989 84.5095 86.9226 1189.0
351 92.9201 91.2262 92.1447 84.6001 86.8679 1181.8
371 92.9584 91.1307 92.0753 84.6867 86.6048 1186.5
391 92.9363 91.0877 91.9976 84.5073 86.4281 1220.5
411 92.9753 90.9766 91.9073 84.5500 86.2878 1199.9
431 92.9872 90.9099 91.9078 84.4381 86.3228 1180.6
451 92.9833 90.7732 91.8515 84.5251 86.2834 1202.1
471 92.9938 90.7305 91.8110 84.5127 85.9431 1210.0
491 93.0079 90.7568 91.7099 84.3517 85.9788 1193.9
511 93.0214 90.6026 91.6914 84.3615 85.7739 1215.9
531 93.0825 90.5566 91.6493 84.3760 85.6282 1209.4
551 93.0596 90.5731 91.5883 84.3725 85.5957 1221.0
571 93.0981 90.5173 91.5585 84.3962 85.6591 1240.1
591 93.0662 90.4109 91.4934 84.3561 85.1932 1242.8
611 93.0906 90.3465 91.4134 84.2454 85.2688 1225.6
631 93.1125 90.2052 91.3787 84.4349 85.3066 1237.3
651 93.1430 90.1928 91.2882 84.3978 85.3107 1224.0
671 93.1402 90.0813 91.2450 84.4119 84.9845 1231.5
691 93.1041 90.0058 91.2166 84.5184 85.0274 1194.8
711 93.0715 90.0234 91.2206 84.4785 85.0645 1179.5
731 93.1721 90.0067 91.1270 84.6086 84.9084 1199.4
751 93.1175 89.8633 91.0841 84.6508 84.8029 1216.7
771 93.1498 89.8120 91.0232 84.5413 84.7535 1212.0
791 93.2033 89.8469 90.9483 84.6929 84.6547 1217.2


==> fig/data/ordinary_adam.dat <==
rel common rare
100.0000 93.9173 72.4107


==> fig/data/scratch_adam.dat <==
rel dc dr
24.0288 -0.4400 -5.6500
30.2144 -0.6400 -6.0900
59.4772 -0.5900 -3.2600
69.9452 0.0200 -2.4300


==> fig/data/scratch_sgd.dat <==
rel dc dr
30.9282 -0.7600 -2.1400
38.5412 -0.4100 -1.6600
77.3204 -0.0900 0.1900
83.7439 -0.0400 -0.2100


==> fig/data/time_common_adam.dat <==
task ordinary gp100 gp050 replay100 replay050 scratch100 scratch050
550 94.6394 95.2193 95.1464 94.1448 94.0067 94.0851 93.9034
650 94.8983 95.5752 95.4998 94.3122 94.4233 94.1468 94.1738
750 94.3442 95.2020 95.0764 93.8541 93.8311 93.4941 93.5316
850 94.2923 95.2100 95.0447 93.8033 93.9495 93.4260 93.3601
950 94.5454 95.4516 95.2884 94.0703 94.2323 93.7264 93.5768
1050 94.6073 95.5104 95.3862 94.1785 94.3641 93.8520 93.7781
1150 94.2182 95.2297 95.0960 93.8239 93.9323 93.3889 93.3763
1250 94.1728 95.1480 94.9870 93.8032 94.0778 93.3461 93.3796
1350 94.0245 95.0367 94.9378 93.7157 93.9831 93.2539 93.3919
1450 94.1058 94.9754 94.8443 93.6154 93.8274 93.1580 93.2031
1550 94.2285 95.0729 94.9467 93.7492 93.9630 93.3097 93.3691
1650 94.0571 95.1349 95.0016 93.7984 94.0480 93.1508 93.5497
1750 93.8576 95.1899 95.0308 93.9139 94.0826 93.4064 93.4497
1850 93.8081 95.0109 94.8593 93.7473 93.8181 93.1786 93.3406
1950 93.8711 95.0568 94.9016 93.7192 93.8661 93.2864 93.4227


==> fig/data/time_common_sgd.dat <==
task ordinary gp100 gp050 replay100 replay050 scratch100 scratch050
550 96.0242 96.2052 95.8497 95.4659 94.6997 96.1279 95.3585
650 96.3696 96.5370 96.1619 96.0760 95.4835 96.4110 95.7492
750 96.0518 96.2468 95.8591 95.9226 95.2594 96.0718 95.3865
850 96.1087 96.2972 95.9322 96.0819 95.4177 96.1217 95.4364
950 96.3760 96.6073 96.2703 96.4532 95.8302 96.4335 95.7813
1050 96.5452 96.7356 96.3864 96.5982 96.0327 96.5376 95.9319
1150 96.3124 96.5514 96.1888 96.4374 95.8287 96.3011 95.6194
1250 96.2204 96.4821 96.1088 96.3395 95.7653 96.2162 95.5540
1350 96.1483 96.4111 96.0296 96.2929 95.7453 96.0951 95.4309
1450 96.0813 96.3439 95.9367 96.2222 95.6755 96.0314 95.3460
1550 96.1712 96.4344 96.0444 96.3637 95.7510 96.1000 95.4788
1650 96.2414 96.5415 96.1271 96.4486 95.8690 96.1734 95.5391
1750 96.2753 96.5600 96.2127 96.5789 95.9690 96.1819 95.6015
1850 96.0703 96.3725 96.0118 96.3656 95.7509 96.0120 95.3502
1950 96.1459 96.4554 96.0968 96.4206 95.8188 96.0278 95.3684


==> fig/data/time_rare_adam.dat <==
task ordinary gp100 gp050 replay100 replay050
625 81.3868 80.2420 77.1523 76.2363 74.2446
875 76.3034 78.7545 75.1582 74.0502 71.4582
1125 74.6011 77.9771 74.5705 74.2338 71.4286
1375 74.1667 77.3601 74.1979 74.3554 71.5371
1625 73.1514 76.8752 73.1864 74.2043 71.5914
1875 71.7045 76.5469 73.1631 74.3619 71.5393


==> fig/data/time_rare_sgd.dat <==
task ordinary gp100 gp050 replay100 replay050
625 87.8377 85.3248 82.1979 84.2289 80.1573
875 87.7561 85.7917 82.6379 85.0990 80.8600
1125 87.7784 86.0495 82.9572 85.9475 81.6262
1375 87.7731 86.2444 82.8892 86.0429 82.2167
1625 87.8494 86.2547 82.8834 86.2985 82.1451
1875 87.8227 86.3678 82.8384 86.5346 82.5287


==> fig/data/time_size_adam.dat <==
task b100l1 b100l2 b100l3 b100m b050l1 b050l2 b050l3 b050m
500 300.0000 300.0000 300.0000 300.0000 300.0000 300.0000 300.0000 300.0000
550 225.2780 263.6827 223.8163 237.5923 150.7176 103.4792 106.4231 120.2066
650 201.0389 222.8152 202.0063 208.6201 121.7244 94.2757 94.0231 103.3411
750 196.6959 214.6144 200.4935 203.9346 114.3315 96.8340 94.9851 102.0502
850 198.2493 218.0257 201.4717 205.9156 109.7821 98.5115 94.6033 100.9656
950 196.1467 220.6832 202.6555 206.4951 105.3740 102.9709 94.6056 100.9835
1050 193.9752 220.0819 203.3721 205.8097 104.9299 101.1013 94.7853 100.2722
1150 194.6033 220.9177 207.4845 207.6685 103.9960 104.5597 95.8684 101.4747
1250 194.8135 221.8476 207.7208 208.1273 101.8824 101.5156 95.7424 99.7135
1350 195.8541 224.7348 208.1749 209.5880 103.5689 103.6729 95.3837 100.8752
1450 197.2636 226.4715 209.3963 211.0438 102.9379 103.9103 94.7925 100.5469
1550 197.4367 223.8299 208.7995 210.0220 101.3527 105.3101 96.4201 101.0276
1650 194.3047 224.5724 208.6927 209.1899 100.8075 102.3843 96.1284 99.7734
1750 197.4560 222.1752 210.3289 209.9867 100.1117 101.5851 97.3912 99.6960
1850 198.8067 224.1252 208.6584 210.5301 100.1679 103.3356 95.4287 99.6440
1950 198.0248 224.1964 210.6217 210.9476 101.0068 104.7356 97.4479 101.0634


==> fig/data/time_size_sgd.dat <==
task b100l1 b100l2 b100l3 b100m b050l1 b050l2 b050l3 b050m
500 300.0000 300.0000 300.0000 300.0000 300.0000 300.0000 300.0000 300.0000
550 229.6476 238.1715 216.8555 228.2248 162.2484 118.4745 107.4549 129.3926
650 223.2744 251.9876 212.9587 229.4069 140.3977 108.1651 99.2757 115.9462
750 222.3548 261.2681 216.4367 233.3532 137.1313 111.1747 100.1052 116.1371
850 224.1292 276.8737 218.5527 239.8519 134.8220 108.5843 101.0957 114.8340
950 225.0560 288.7788 222.1076 245.3141 133.3684 112.3815 101.6033 115.7844
1050 225.5449 299.0567 221.2275 248.6097 132.9936 112.8668 101.2121 115.6908
1150 227.5497 303.6597 220.5033 250.5709 132.3284 113.0573 100.7341 115.3733
1250 226.5060 297.7845 220.2024 248.1643 132.0335 110.5028 100.4051 114.3138
1350 227.2407 299.7189 222.4267 249.7954 131.5791 113.3568 101.9683 115.6347
1450 227.4511 299.3988 220.9381 249.2627 130.8193 115.6607 100.6603 115.7134
1550 229.0972 291.9748 220.4824 247.1848 130.9299 109.0303 101.0627 113.6743
1650 229.9764 295.9655 219.0944 248.3454 130.2388 113.5552 101.2917 115.0286
1750 230.9000 302.3039 220.1357 251.1132 129.8944 113.5669 102.9672 115.4762
1850 231.2695 303.4017 220.1543 251.6085 130.3073 111.2492 101.9164 114.4910
1950 231.6053 310.1535 220.4892 254.0827 130.6977 107.8675 101.6012 113.3888


==> fig/data/whodies_adam_b100.dat <==
x class rule rulem rulep rand randm randp
0 common 44.1039 7.9246 7.9246 93.6717 3.8142 3.8142
1 rare 56.1433 10.4606 10.4606 92.4975 2.9467 2.9467
2 unrelated 67.4765 5.6765 5.6765 93.2163 3.4808 3.4808
3 none 97.7792 0.6823 0.6823 98.5951 0.2894 0.2894


==> fig/data/whodies_sgd_b100.dat <==
x class rule rulem rulep rand randm randp
0 common 57.8304 5.3061 5.3061 70.3619 5.7981 5.7981
1 rare 63.2030 5.4723 5.4723 66.0096 6.0628 6.0628
2 unrelated 76.7998 4.9915 4.9915 71.4530 2.3641 2.3641
3 none 87.3866 6.3864 6.3864 78.7986 5.3503 5.3503

